Reduced Basis Kriging for Big Spatial Fields

In spatial statistics, a common method for prediction over a Gaussian random field (GRF) is maximum likelihood estimation combined with kriging. For massive data sets, kriging is computationally intensive, both in terms of CPU time and memory, and so fixed rank kriging has been proposed as a solution. The method however still involves operations on large matrices, so we develop an alteration to this method by utilizing the approximations made in fixed rank kriging combined with restricted maximum likelihood estimation and sparse matrix methodology. Experiments show that our methodology can provide additional gains in computational efficiency over fixed-rank kriging without loss of accuracy in prediction. The methodology is applied to climate data archived by the United States National Climate Data Center, with very good results.

==> README.txt <==
### Introduction ###
# The code provided will recreate results from "Reduced Basis Kriging for Massive Spatial 
# Fields" by Karl Pazdernik, Ranjan Maitra, Douglas Nychka, and Stephan Sain.
#
# All code requires that the current working directory be set to the location where all 
# code and data exist. The necessary R packages are fields, Matrix, MASS, splines, lattice, 
# and latticeExtra. If they are not installed, they can be installed in the R command line 
# with the following code:
#
# install.packages(c("fields", "Matrix", "MASS", "splines", "lattice", "latticeExtra"))




### Form of Covariance, K ###
# The code provided in "Kform.R" can be used to explore the potential forms of K given a 
# Matern covariance for the original spatial process. This is done for a set smoothness 
# parameter (nu) and measurement error parameter (sig2). All forms of K for this setup 
# and your choice of the number of resolutions (r) will be computed, however for clarity 
# of presentation, only a subset of the bandwidth constants (ds) will be displayed. The 
# default is ds = .8, 1.5, and 2.2, however this can be changed.




### Simulation ###
# To obtain results similar to the simulation study, you will need the function "lbfrk", 
# which can be found by sourcing the code "simRBK.R".  You will need to determine the number 
# of simulations you would like, the dimension of a square grid, the smoothness parameter, 
# and the measurement error parameter, in that order. You can also change the maximum number 
# of resolutions to estimate, however the default is 1. A "status.txt" file will be created 
# and updated during the simulation to provide the current status. An example of code that 
# will simulate 1 random field, on a 50x50 grid, with nu=0.5 and sig2=0 is the following:
#
# lbfrk(1, 50, .5, 0)




### Temperature Predictions over Contiguous US ###
# To obtain predictions over the contiguous US, you will need to run the code found in 
# "USrbk.R". This requires the data "RData.USmonthlyMet.bin". The desired bandwidth constant 
# and resolution can be changed in the "Inputs" section at the beginning of the code. Also, 
# if plotting is not necessary, set yplot = "F". All output and plots will be saved.






### Additional Necessary Functions ###
# The necessary code is partitioned in the following structure:
#
# "triknots.R" contains the function mrbf() which creates a triangular, multi-resolution 
# grid given the number of resolutions, the number of knots placed equally spaced along 
# the x-axis, and the range of 1 direction of a square domain.
#
#
# "MLEfrk.R" contains the function MLEfrk() which iterates through the E-M algorithm to 
# obtain maximum likelihood estimates and predictions (upon request) for either a full K 
# or and identity K. It requires the data, the matrix of basis functions between the 
# original locations and the knots (S), the matrix of basis functions between the new locations 
# and the knots (A, the default is set A=S), and the type of covariance (either "identity" or 
# "full", where "identity" is the default). Initial parameter values can also be given 
# and the output can also contain predicted values if requested.
#
#
# "logls.R" contains the function llid() which evaluates the negative log-likelihood for 
# reduced basis kriging given initial parameter values, the concentrated data, and the R 
# portion of the QR-decomposition of S. "logls.R" also contains the original negative 
# log-likelihood if full kriging is possible and desired.
#
#
# "redUS.R" contains code that will reduce the area of estimation and prediction to locations
# over land mass, exlcuding those over water. The results can be saved to reduce the time of 
# future estimations and predictions.



### Necessary Data for US Predictions ###
# The data required to perform reduced basis kriging on the contiguous US is available
# in the R package "fields" and through the following website: 
# http://www.image.ucar.edu/Data/US.monthly.met/



